Transfer Learning for Piano Sustain-Pedal Detection

Detecting piano pedalling techniques in polyphonic music remains a challenging task in music information retrieval. While other piano-related tasks, such as pitch estimation and onset detection, have seen improvement through applying deep learning methods, little work has been done to develop deep learning models to detect playing techniques. In this paper, we propose a transfer learning approach for the detection of sustain-pedal techniques, which are commonly used by pianists to enrich the sound. In the source task, a convolutional neural network (CNN) is trained for learning spectral and temporal contexts when the sustain pedal is pressed using a large dataset generated by a physical modelling virtual instrument. The CNN is designed and experimented through exploiting the knowledge of piano acoustics and physics. This can achieve an accuracy score of 0.98 in the validation results. In the target task, the knowledge learned from the synthesised data can be transferred to detect the sustain pedal in acoustic piano recordings. A concatenated feature vector using the activations of the trained convolutional layers is extracted from the recordings and classified into frame-wise pedal press or release. We demonstrate the effectiveness of our method in acoustic piano recordings of Chopin's music. From the cross-validation results, the proposed transfer learning method achieves an average F-measure of 0.89 and an overall performance of 0.84 obtained using the micro-averaged F-measure. These results outperform applying the pre-trained CNN model directly or the model with a fine-tuned last layer.

==> direct.txt <==
* ChopinOp10No3
             precision    recall  f1-score   support

        w/o     0.2800    0.0522    0.0881       268
      pedal     0.7619    0.9576    0.8486       849

avg / total     0.6463    0.7404    0.6662      1117

micro F1        0.7404
------------------------------------------------------------
* ChopinOp23No1
             precision    recall  f1-score   support

        w/o     0.5171    0.2986    0.3786       355
      pedal     0.7144    0.8629    0.7817       722

avg / total     0.6494    0.6769    0.6488      1077

micro F1        0.6769
------------------------------------------------------------
* ChopinOp28No4
             precision    recall  f1-score   support

        w/o     0.6104    0.1460    0.2356       322
      pedal     0.7782    0.9698    0.8635       995

avg / total     0.7372    0.7684    0.7100      1317

micro F1        0.7684
------------------------------------------------------------
* ChopinOp28No6
             precision    recall  f1-score   support

        w/o     0.4875    0.1349    0.2114       289
      pedal     0.7492    0.9480    0.8370       788

avg / total     0.6790    0.7298    0.6691      1077

micro F1        0.7298
------------------------------------------------------------
* ChopinOp28No7
             precision    recall  f1-score   support

        w/o     0.0930    0.0606    0.0734        66
      pedal     0.8025    0.8660    0.8331       291

avg / total     0.6714    0.7171    0.6926       357

micro F1        0.7171
------------------------------------------------------------
* ChopinOp28No15
             precision    recall  f1-score   support

        w/o     0.5000    0.3007    0.3755       306
      pedal     0.7080    0.8494    0.7723       611

avg / total     0.6386    0.6663    0.6399       917

micro F1        0.6663
------------------------------------------------------------
* ChopinOp28No20
             precision    recall  f1-score   support

        w/o     0.5606    0.1350    0.2176       274
      pedal     0.7608    0.9630    0.8501       783

avg / total     0.7089    0.7483    0.6861      1057

micro F1        0.7483
------------------------------------------------------------
* ChopinOp66
             precision    recall  f1-score   support

        w/o     0.3153    0.1777    0.2273       197
      pedal     0.7828    0.8848    0.8307       660

avg / total     0.6754    0.7223    0.6920       857

micro F1        0.7223
------------------------------------------------------------
* ChopinOp69No2
             precision    recall  f1-score   support

        w/o     0.4464    0.5376    0.4878       186
      pedal     0.8445    0.7902    0.8164       591

avg / total     0.7492    0.7297    0.7378       777

micro F1        0.7297
------------------------------------------------------------
* ChopinB49
             precision    recall  f1-score   support

        w/o     0.4524    0.1723    0.2496       441
      pedal     0.7363    0.9172    0.8168      1111

avg / total     0.6556    0.7055    0.6557      1552

micro F1        0.7055
------------------------------------------------------------


==> finetune.txt <==
* ChopinOp10No3
             precision    recall  f1-score   support

        w/o     0.5000    0.0112    0.0219       268
      pedal     0.7615    0.9965    0.8633       849

avg / total     0.6987    0.7601    0.6614      1117

micro F1        0.7601
------------------------------------------------------------
* ChopinOp23No1
             precision    recall  f1-score   support

        w/o     0.3087    0.1296    0.1825       355
      pedal     0.6670    0.8573    0.7503       722

avg / total     0.5489    0.6175    0.5632      1077

micro F1        0.6175
------------------------------------------------------------
* ChopinOp28No4
             precision    recall  f1-score   support

        w/o     0.2857    0.0373    0.0659       322
      pedal     0.7569    0.9698    0.8502       995

avg / total     0.6417    0.7418    0.6585      1317

micro F1        0.7418
------------------------------------------------------------
* ChopinOp28No6
             precision    recall  f1-score   support

        w/o     0.3542    0.0588    0.1009       289
      pedal     0.7357    0.9607    0.8332       788

avg / total     0.6333    0.7187    0.6367      1077

micro F1        0.7187
------------------------------------------------------------
* ChopinOp28No7
             precision    recall  f1-score   support

        w/o     0.2326    0.1515    0.1835        66
      pedal     0.8217    0.8866    0.8529       291

avg / total     0.7127    0.7507    0.7291       357

micro F1        0.7507
------------------------------------------------------------
* ChopinOp28No15
             precision    recall  f1-score   support

        w/o     0.3279    0.0654    0.1090       306
      pedal     0.6659    0.9329    0.7771       611

avg / total     0.5531    0.6434    0.5542       917

micro F1        0.6434
------------------------------------------------------------
* ChopinOp28No20
             precision    recall  f1-score   support

        w/o     0.2000    0.0036    0.0072       274
      pedal     0.7405    0.9949    0.8490       783

avg / total     0.6004    0.7379    0.6308      1057

micro F1        0.7379
------------------------------------------------------------
* ChopinOp66
             precision    recall  f1-score   support

        w/o     0.2600    0.0660    0.1053       197
      pedal     0.7720    0.9439    0.8494       660

avg / total     0.6543    0.7421    0.6783       857

micro F1        0.7421
------------------------------------------------------------
* ChopinOp69No2
             precision    recall  f1-score   support

        w/o     0.2586    0.0806    0.1230       186
      pedal     0.7622    0.9272    0.8366       591

avg / total     0.6416    0.7246    0.6658       777

micro F1        0.7246
------------------------------------------------------------
* ChopinB49
             precision    recall  f1-score   support

        w/o     0.2000    0.0522    0.0827       441
      pedal     0.7091    0.9172    0.7998      1111

avg / total     0.5645    0.6714    0.5961      1552

micro F1        0.6714
------------------------------------------------------------

